GoNet: An Approach-Constrained Generative Grasp Sampling Network

This work addresses the problem of learning approach-constrained data-driven grasp samplers. To this end, we propose GoNet: a generative grasp sampler that can constrain the grasp approach direction to a subset of SO(3). The key insight is to discretize SO(3) into a predefined number of bins and train GoNet to generate grasps whose approach directions are within those bins. At run-time, the bin aligning with the second largest principal component of the observed point cloud is selected. GoNet is benchmarked against GraspNet, a state-of-the-art unconstrained grasp sampler, in an unconfined grasping experiment in simulation and on an unconfined and confined grasping experiment in the real world. The results demonstrate that GoNet achieves higher success-over-coverage in simulation and a 12%-18% higher success rate in real-world table-picking and shelf-picking tasks than the baseline.

==> figures/sim_result.tikz <==
\usetikzlibrary{patterns}
\scalebox{0.9}{
\begin{tikzpicture}
\begin{axis}[
	ymin=0, ymax=0.6,
	ybar=0pt,
	bar width=7pt,
% 	x=1.16cm,
	x=1.07cm,
	xmin=4/1,xmax=Avg,
	enlarge x limits={.1},
	ylabel={Grasp success rate (\%)},
	xlabel={Model with different yaw pitch interval numbers (y/p)},
	axis x line*=bottom,
	axis y line*=left,
	ymajorgrids,
	tick pos=left,
	y grid style={white!50.0!black},
	legend style={
		at={(0.5,1.15)},
  		% at={(0.5,1.15)},
		anchor=south,
		legend columns=-1
	},
	symbolic x coords={4/1,4/2,8/1,8/4,16/1,16/8,Avg},
	xtick=data,
	ytick={0, 0.1, 0.2, 0.3, 0.4, 0.5},
        yticklabels={0\%, 10\%, 20\%, 30\%, 40\%, 50\%},
	nodes near coords,
	nodes near coords style={rotate=90, anchor=west,font=\footnotesize}, 
	point meta=explicit symbolic
]

% data and positive labels for first plot
\addplot+[fill=blue, fill opacity=0.5, postaction={pattern=north east lines}] coordinates{
	(4/1,0.376) [35\%]%[0.351]
	(4/2,0.439) [44\%]%[0.439]
	(8/1,0.448) [45\%]%[0.448]
	(8/4,0.405) [41\%]%[0.405]
	(16/1,0.457) [46\%]%[0.457]
	(16/8,0.411) [41\%]%[0.411]
	(Avg, 0.419)[42\%]%[0.419]
};


% data and positive labels for second plot
\addplot+[fill=red, fill opacity=0.5, postaction={pattern=dots}]
coordinates{
	(4/1,0.364) [36\%]%[0.364]
	(4/2,0.351) [35\%]%[0.351]
	(8/1,0.358) [36\%]%[0.358]
	(8/4,0.323) [32\%]%[0.323]
	(16/1,0.412) [41\%]%[0.412]
	(16/8,0.297) [30\%]%[0.297]
    (Avg, 0.351)[35\%]%[0.351]
};

% data and positive labels for second plot
\addplot[fill=green, fill opacity=0.5, postaction={pattern=horizontal lines}] coordinates{
	(4/1,0) 
	(4/2,0) 
	(8/1,0) 
	(8/4,0)
	(16/1,0)
	(16/8,0) 
    (Avg, 0.342)[34\%]%[0.342]
};

\legend{Ours (\methodname-PC), Ours (\methodname- Rand), GraspNet}
\end{axis}
\end{tikzpicture}
}
